Singular solutions of the biharmonic Nonlinear Schrodinger equation

We consider singular solutions of the biharmonic NLS. In the L^2-critical case, the blowup rate is bounded by a quartic-root power law, the solution approaches a self-similar profile, and a finite amount of L^2-norm, which is no less than the critical power, concentrates into the singularity ("strong collapse"). In the L^2-critical and supercritical cases, we use asymptotic analysis and numerical simulations to characterize singular solutions with a peak-type self-similar collapsing core. In the critical case, the blowup rate is slightly faster than a quartic-root, and the self-similar profile is given by the standing-wave ground-state. In the supercritical case, the blowup rate is exactly a quartic-root, and the self-similar profile is a zero-Hamiltonian solution of a nonlinear eigenvalue problem. These findings are verified numerically (up to focusing levels of 10^8) using an adaptive grid method. We also calculate the ground states of the standing-wave equations and the critical power for collapse in two and three dimensions.

==> circles1.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{circles1.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFontNFSS\undefined%
\gdef\SetFigFontNFSS#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(16974,4824)(7114,-6373)
\put(10351,-4036){\makebox(0,0)[b]{\smash{{\SetFigFontNFSS{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$L(t)$}%
}}}}
\end{picture}%


==> circles2.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{circles2.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFontNFSS\undefined%
\gdef\SetFigFontNFSS#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(16824,4824)(7114,-6373)
\put(9676,-3361){\makebox(0,0)[b]{\smash{{\SetFigFontNFSS{25}{30.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\rmax(t)$}%
}}}}
\put(11176,-4411){\makebox(0,0)[b]{\smash{{\SetFigFontNFSS{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$L(t)$}%
}}}}
\end{picture}%

